A space-time framework for periodic flows with applications to hydrofoils

In this paper we propose a space-time framework for the computation of periodic flows. We employ the isogeometric analysis framework to achieve higher-order smoothness in both space and time. The discretization is performed using residual-based variational multiscale modelling and weak boundary conditions are adopted to enhance the accuracy near the moving boundaries of the computational domain. We show conservation properties and present a conservative method for force extraction. We apply our framework to the computation of a heaving and pitching hydrofoil. Numerical results display very accurate results on course meshes.

==> data/bndfit/line-ncpz08.dat <==
x                  y
0.00000000e+00     2.14000000e-17
5.03144899e-02     1.86899252e-02
1.00628978e-01     3.70238519e-02
1.50943465e-01     5.50017800e-02
2.01257951e-01     7.26237095e-02
2.51572435e-01     8.98896404e-02
3.01886918e-01     1.06799573e-01
3.52201399e-01     1.23353507e-01
4.02515879e-01     1.39551442e-01
4.52830357e-01     1.55393378e-01
5.03144834e-01     1.70879316e-01
5.53459310e-01     1.86009256e-01
6.03773784e-01     2.00783197e-01
6.54088257e-01     2.15201139e-01
7.04402728e-01     2.29263083e-01
7.54717198e-01     2.42969028e-01
8.05031667e-01     2.56318975e-01
8.55346134e-01     2.69312923e-01
9.05660600e-01     2.81950872e-01
9.55975064e-01     2.94232823e-01
1.00628953e+00     3.06158775e-01
1.05660399e+00     3.17728729e-01
1.10691845e+00     3.28942684e-01
1.15723291e+00     3.39800641e-01
1.20754736e+00     3.50302599e-01
1.25786182e+00     3.60448558e-01
1.30817627e+00     3.70238519e-01
1.35849073e+00     3.79627981e-01
1.40880517e+00     3.88349947e-01
1.45911962e+00     3.96359915e-01
1.50943406e+00     4.03657885e-01
1.55974849e+00     4.10243859e-01
1.61006293e+00     4.16117836e-01
1.66037735e+00     4.21279815e-01
1.71069178e+00     4.25729797e-01
1.76100619e+00     4.29467782e-01
1.81132061e+00     4.32493770e-01
1.86163502e+00     4.34807761e-01
1.91194943e+00     4.36409754e-01
1.96226383e+00     4.37299751e-01
2.01257822e+00     4.37477750e-01
2.06289262e+00     4.36943752e-01
2.11320701e+00     4.35697757e-01
2.16352139e+00     4.33739765e-01
2.21383577e+00     4.31069776e-01
2.26415015e+00     4.27687789e-01
2.31446452e+00     4.23593806e-01
2.36477889e+00     4.18787825e-01
2.41509325e+00     4.13269847e-01
2.46540761e+00     4.07039872e-01
2.51572196e+00     4.00097900e-01
2.56603631e+00     3.92443930e-01
2.61635066e+00     3.84077964e-01
2.66666500e+00     3.75000000e-01
2.71697935e+00     3.65388038e-01
2.76729371e+00     3.55420078e-01
2.81760808e+00     3.45096120e-01
2.86792247e+00     3.34416162e-01
2.91823688e+00     3.23380206e-01
2.96855129e+00     3.11988252e-01
3.01886573e+00     3.00240299e-01
3.06918017e+00     2.88136347e-01
3.11949463e+00     2.75676397e-01
3.16980911e+00     2.62860449e-01
3.22012360e+00     2.49688501e-01
3.27043810e+00     2.36160555e-01
3.32075262e+00     2.22276611e-01
3.37106715e+00     2.08036668e-01
3.42138170e+00     1.93440726e-01
3.47169626e+00     1.78488786e-01
3.52201083e+00     1.63180847e-01
3.57232542e+00     1.47516910e-01
3.62264002e+00     1.31496974e-01
3.67295464e+00     1.15121040e-01
3.72326927e+00     9.83891064e-02
3.77358392e+00     8.13011748e-02
3.82389858e+00     6.38572446e-02
3.87421325e+00     4.60573158e-02
3.92452794e+00     2.79013884e-02
3.97484264e+00     9.38946244e-03
4.02515736e+00    -9.38946244e-03
4.07547206e+00    -2.79013884e-02
4.12578675e+00    -4.60573158e-02
4.17610142e+00    -6.38572446e-02
4.22641608e+00    -8.13011748e-02
4.27673073e+00    -9.83891064e-02
4.32704536e+00    -1.15121040e-01
4.37735998e+00    -1.31496974e-01
4.42767458e+00    -1.47516910e-01
4.47798917e+00    -1.63180847e-01
4.52830374e+00    -1.78488786e-01
4.57861830e+00    -1.93440726e-01
4.62893285e+00    -2.08036668e-01
4.67924738e+00    -2.22276611e-01
4.72956190e+00    -2.36160555e-01
4.77987640e+00    -2.49688501e-01
4.83019089e+00    -2.62860449e-01
4.88050537e+00    -2.75676397e-01
4.93081983e+00    -2.88136347e-01
4.98113427e+00    -3.00240299e-01
5.03144871e+00    -3.11988252e-01
5.08176312e+00    -3.23380206e-01
5.13207753e+00    -3.34416162e-01
5.18239192e+00    -3.45096120e-01
5.23270629e+00    -3.55420078e-01
5.28302065e+00    -3.65388038e-01
5.33333500e+00    -3.75000000e-01
5.38364934e+00    -3.84077964e-01
5.43396368e+00    -3.92443930e-01
5.48427802e+00    -4.00097900e-01
5.53459236e+00    -4.07039872e-01
5.58490670e+00    -4.13269847e-01
5.63522104e+00    -4.18787825e-01
5.68553538e+00    -4.23593806e-01
5.73584972e+00    -4.27687789e-01
5.78616406e+00    -4.31069776e-01
5.83647840e+00    -4.33739765e-01
5.88679274e+00    -4.35697757e-01
5.93710708e+00    -4.36943752e-01
5.98742142e+00    -4.37477750e-01
6.03773575e+00    -4.37299751e-01
6.08805009e+00    -4.36409754e-01
6.13836443e+00    -4.34807761e-01
6.18867877e+00    -4.32493770e-01
6.23899311e+00    -4.29467782e-01
6.28930745e+00    -4.25729797e-01
6.33962179e+00    -4.21279815e-01
6.38993613e+00    -4.16117836e-01
6.44025047e+00    -4.10243859e-01
6.49056481e+00    -4.03657885e-01
6.54087915e+00    -3.96359915e-01
6.59119349e+00    -3.88349947e-01
6.64150783e+00    -3.79627981e-01
6.69182217e+00    -3.70238519e-01
6.74213653e+00    -3.60448558e-01
6.79245089e+00    -3.50302599e-01
6.84276528e+00    -3.39800641e-01
6.89307967e+00    -3.28942684e-01
6.94339408e+00    -3.17728729e-01
6.99370851e+00    -3.06158775e-01
7.04402295e+00    -2.94232823e-01
7.09433740e+00    -2.81950872e-01
7.14465187e+00    -2.69312923e-01
7.19496635e+00    -2.56318975e-01
7.24528085e+00    -2.42969028e-01
7.29559536e+00    -2.29263083e-01
7.34590988e+00    -2.15201139e-01
7.39622442e+00    -2.00783197e-01
7.44653897e+00    -1.86009256e-01
7.49685354e+00    -1.70879316e-01
7.54716812e+00    -1.55393378e-01
7.59748272e+00    -1.39551442e-01
7.64779733e+00    -1.23353507e-01
7.69811195e+00    -1.06799573e-01
7.74842659e+00    -8.98896404e-02
7.79874125e+00    -7.26237095e-02
7.84905591e+00    -5.50017800e-02
7.89937059e+00    -3.70238519e-02
7.94968529e+00    -1.86899252e-02
8.00000000e+00    -1.01000000e-16


==> data/bndfit/line-ncpz14.dat <==
x               y
0.              0.        
0.05031442      0.01943483
0.10062884      0.03867213
0.15094327      0.05771192
0.20125771      0.07655418
0.25157215      0.09519893
0.30188659      0.11364616
0.35220105      0.13189587
0.4025155       0.14994806
0.45282997      0.16780273
0.50314444      0.18545988
0.55345891      0.20291951
0.60377339      0.22018162
0.65408788      0.23724621
0.70440237      0.25401708
0.75471688      0.27025903
0.80503141      0.28596139
0.85534596      0.30112416
0.90566052      0.31574732
0.9559751       0.32983089
1.0062897       0.34337486
1.05660432      0.35637924
1.10691895      0.36884401
1.1572336       0.38076919
1.20754826      0.39215478
1.25786294      0.40300076
1.30817764      0.41330715
1.35849235      0.42304926
1.40880701      0.43207893
1.45912161      0.44037149
1.50943616      0.44792694
1.55975065      0.45474526
1.61006508      0.46082647
1.66037946      0.46617057
1.71069378      0.47077754
1.76100804      0.47464741
1.81132224      0.47778015
1.86163639      0.48017578
1.91195048      0.48183429
1.96226451      0.48275569
2.01257849      0.48293997
2.0628925       0.48238713
2.11320656      0.48109717
2.16352068      0.4790701 
2.21383485      0.47630592
2.26414909      0.47280461
2.31446338      0.4685662 
2.36477772      0.46359066
2.41509213      0.45787801
2.46540659      0.45142824
2.51572111      0.44424135
2.56603568      0.43631735
2.61635031      0.42765623
2.666665        0.418258  
2.71697972      0.40822141
2.76729443      0.39764522
2.81760915      0.38652944
2.86792387      0.37487405
2.91823858      0.36267908
2.9685533       0.3499445 
3.01886802      0.33667033
3.06918274      0.32285656
3.11949745      0.30850319
3.16981217      0.29361022
3.22012689      0.27817766
3.2704416       0.26220551
3.32075632      0.24569375
3.37107102      0.22873861
3.42138567      0.21157526
3.47170026      0.19421438
3.52201479      0.17665599
3.57232926      0.15890008
3.62264368      0.14094665
3.67295804      0.1227957 
3.72327235      0.10444724
3.77358659      0.08590125
3.82390078      0.06715774
3.87421492      0.04821671
3.92452899      0.02907817
3.97484301      0.0097421 
4.02515699      -0.0097421 
4.07547101      -0.02907817
4.12578508      -0.04821671
4.17609922      -0.06715774
4.22641341      -0.08590125
4.27672765      -0.10444724
4.32704196      -0.1227957 
4.37735632      -0.14094665
4.42767074      -0.15890008
4.47798521      -0.17665599
4.52829974      -0.19421438
4.57861433      -0.21157526
4.62892898      -0.22873861
4.67924368      -0.24569375
4.7295584       -0.26220551
4.77987311      -0.27817766
4.83018783      -0.29361022
4.88050255      -0.30850319
4.93081726      -0.32285656
4.98113198      -0.33667033
5.0314467       -0.3499445 
5.08176142      -0.36267908
5.13207613      -0.37487405
5.18239085      -0.38652944
5.23270557      -0.39764522
5.28302028      -0.40822141
5.333335        -0.418258  
5.38364969      -0.42765623
5.43396432      -0.43631735
5.48427889      -0.44424135
5.53459341      -0.45142824
5.58490787      -0.45787801
5.63522228      -0.46359066
5.68553662      -0.4685662 
5.73585091      -0.47280461
5.78616515      -0.47630592
5.83647932      -0.4790701 
5.88679344      -0.48109717
5.9371075       -0.48238713
5.98742151      -0.48293997
6.03773549      -0.48275569
6.08804952      -0.48183429
6.13836361      -0.48017578
6.18867776      -0.47778015
6.23899196      -0.47464741
6.28930622      -0.47077754
6.33962054      -0.46617057
6.38993492      -0.46082647
6.44024935      -0.45474526
6.49056384      -0.44792694
6.54087839      -0.44037149
6.59119299      -0.43207893
6.64150765      -0.42304926
6.69182236      -0.41330715
6.74213708      -0.40300076
6.79245179      -0.39215478
6.84276651      -0.38076919
6.89308123      -0.36884401
6.94339594      -0.35637924
6.99371066      -0.34337486
7.04402538      -0.32983089
7.09434009      -0.31574732
7.14465481      -0.30112416
7.19496953      -0.28596139
7.24528425      -0.27025903
7.29559896      -0.25401708
7.34591368      -0.23724621
7.39622835      -0.22018162
7.44654297      -0.20291951
7.49685753      -0.18545988
7.54717203      -0.16780273
7.59748648      -0.14994806
7.64780087      -0.13189587
7.6981152       -0.11364616
7.74842948      -0.09519893
7.7987437       -0.07655418
7.84905786      -0.05771192
7.89937196      -0.03867213
7.94968601      -0.01943483
8.              0.        


==> data/bndfit/line-ncpz26.dat <==
x              y
0.             0.        
0.05031455     0.01965138
0.10062909     0.03920144
0.1509436      0.05865017
0.20125808     0.07799759
0.25157255     0.09724369
0.30188699     0.11638847
0.35220141     0.13541816
0.40251582     0.15418899
0.45283024     0.17266271
0.50314465     0.19083933
0.55345907     0.20871886
0.60377348     0.22630128
0.6540879      0.24358659
0.70440234     0.26052545
0.75471687     0.27699718
0.80503149     0.29299631
0.8553462      0.30852282
0.905661       0.32357674
0.95597589     0.33815804
1.00629088     0.35226562
1.0566058      0.36581215
1.10692056     0.37874275
1.15723516     0.39105744
1.2075496      0.40275621
1.25786388     0.41383906
1.308178       0.424306  
1.35849198     0.43414435
1.40880594     0.44327811
1.45911991     0.45169461
1.50943387     0.45939385
1.55974783     0.46637583
1.61006179     0.47264054
1.66037575     0.478188  
1.7106898      0.48299813
1.76100408     0.48703898
1.81131858     0.49031015
1.86163331     0.49281162
1.91194827     0.49454342
1.96226346     0.49550553
2.01257886     0.49569795
2.06289416     0.49512068
2.11320923     0.49377373
2.16352408     0.4916571 
2.2138387      0.48877077
2.26415309     0.48511476
2.31446725     0.48068907
2.36478123     0.47550393
2.41509519     0.46959784
2.46540915     0.46297449
2.51572311     0.45563389
2.56603708     0.44757602
2.61635104     0.43880089
2.666665       0.4293085 
2.71697908     0.41914952
2.76729338     0.40837463
2.81760791     0.39698382
2.86792267     0.38497709
2.91823766     0.37235444
2.96855287     0.35911587
3.01886829     0.34527147
3.06918356     0.33092647
3.1194986      0.31610886
3.16981342     0.30081864
3.22012801     0.28505582
3.27044237     0.26882039
3.3207565      0.25211235
3.37107047     0.23498107
3.42138443     0.2175472 
3.4716984      0.19981623
3.52201236     0.18178816
3.57232632     0.16346299
3.62264028     0.14484071
3.67295425     0.12592286
3.72326835     0.10682874
3.77358268     0.0876333 
3.82389724     0.06833655
3.87421203     0.04893847
3.92452705     0.02943907
3.97484229     0.00983835
4.02515771    -0.00983835
4.07547295    -0.02943907
4.12578797    -0.04893847
4.17610276    -0.06833655
4.22641732    -0.0876333 
4.27673165    -0.10682874
4.32704575    -0.12592286
4.37735972    -0.14484071
4.42767368    -0.16346299
4.47798764    -0.18178816
4.5283016     -0.19981623
4.57861557    -0.2175472 
4.62892953    -0.23498107
4.6792435     -0.25211235
4.72955763    -0.26882039
4.77987199    -0.28505582
4.83018658    -0.30081864
4.8805014     -0.31610886
4.93081644    -0.33092647
4.98113171    -0.34527147
5.03144713    -0.35911587
5.08176234    -0.37235444
5.13207733    -0.38497709
5.18239209    -0.39698382
5.23270662    -0.40837463
5.28302092    -0.41914952
5.333335      -0.4293085 
5.38364896    -0.43880089
5.43396292    -0.44757602
5.48427689    -0.45563389
5.53459085    -0.46297449
5.58490481    -0.46959784
5.63521877    -0.47550393
5.68553275    -0.48068907
5.73584691    -0.48511476
5.7861613     -0.48877077
5.83647592    -0.4916571 
5.88679077    -0.49377373
5.93710584    -0.49512068
5.98742114    -0.49569795
6.03773654    -0.49550553
6.08805173    -0.49454342
6.13836669    -0.49281162
6.18868142    -0.49031015
6.23899592    -0.48703898
6.2893102     -0.48299813
6.33962425    -0.478188  
6.38993821    -0.47264054
6.44025217    -0.46637583
6.49056613    -0.45939385
6.54088009    -0.45169461
6.59119406    -0.44327811
6.64150802    -0.43414435
6.69182201    -0.424306  
6.7421362     -0.41383906
6.79245062    -0.40275621
6.84276526    -0.39105744
6.89308014    -0.37874275
6.94339524    -0.36581215
6.99371057    -0.35226562
7.04402595    -0.33815804
7.09434111    -0.32357674
7.14465604    -0.30852282
7.19497074    -0.29299631
7.24528522    -0.27699718
7.29559946    -0.26052545
7.34591349    -0.24358659
7.39622745    -0.22630128
7.44654142    -0.20871886
7.49685538    -0.19083933
7.54716934    -0.17266271
7.5974833     -0.15418899
7.64779726    -0.13541816
7.69811127    -0.11638847
7.74842549    -0.09724369
7.79873994    -0.07799759
7.84905461    -0.05865017
7.89936951    -0.03920144
7.94968464    -0.01965138
8.             0.        


==> data/bndvel/ncpz08.dat <==
x           y           z           u           v           w 
1.000000	0.000000	0.000000	0.000000	0.375000	1.000000
1.000000	0.128647	0.368525	0.000000	0.323176	1.000000
1.000000	0.296353	0.964810	0.000000	0.239324	1.000000
1.000000	0.375000	1.333336	0.000000	0.187500	1.000000
1.000000	0.425000	1.701859	0.000000	0.083853	1.000000
1.000000	0.425000	2.298141	0.000000	-0.083853	1.000000
1.000000	0.375000	2.666663	0.000000	-0.187500	1.000000
1.000000	0.296353	3.035188	0.000000	-0.239324	1.000000
1.000000	0.128647	3.631474	0.000000	-0.323175	1.000000
1.000000	0.000000	4.000000	0.000000	-0.374998	1.000000
1.000000	-0.128647	4.368526	0.000000	-0.323175	1.000000
1.000000	-0.296353	4.964812	0.000000	-0.239324	1.000000
1.000000	-0.375000	5.333337	0.000000	-0.187500	1.000000
1.000000	-0.425000	5.701859	0.000000	-0.083853	1.000000
1.000000	-0.425000	6.298141	0.000000	0.083853	1.000000
1.000000	-0.375000	6.666663	0.000000	0.187500	1.000000
1.000000	-0.296353	7.035188	0.000000	0.239324	1.000000
1.000000	-0.128647	7.631474	0.000000	0.323175	1.000000
1.000000	0.000000	8.000000	0.000000	0.374998	1.000000







==> data/bndvel/ncpz14.dat <==
x           y           z           u           v           w 
1.000000	0.000000	0.000000	0.000000	0.388230	1.000000
1.000000	0.070212	0.184262	0.000000	0.373854	1.000000
1.000000	0.178205	0.482404	0.000000	0.350591	1.000000
1.000000	0.241481	0.666666	0.000000	0.336214	1.000000
1.000000	0.299815	0.850929	0.000000	0.296939	1.000000
1.000000	0.378872	1.149073	0.000000	0.233389	1.000000
1.000000	0.418258	1.333336	0.000000	0.194114	1.000000
1.000000	0.449083	1.517598	0.000000	0.140463	1.000000
1.000000	0.478020	1.815739	0.000000	0.053652	1.000000
1.000000	0.482963	2.000000	0.000000	0.000000	1.000000
1.000000	0.478020	2.184261	0.000000	-0.053652	1.000000
1.000000	0.449083	2.482401	0.000000	-0.140463	1.000000
1.000000	0.418258	2.666663	0.000000	-0.194114	1.000000
1.000000	0.378872	2.850927	0.000000	-0.233389	1.000000
1.000000	0.299814	3.149073	0.000000	-0.296938	1.000000
1.000000	0.241481	3.333337	0.000000	-0.336213	1.000000
1.000000	0.178205	3.517599	0.000000	-0.350591	1.000000
1.000000	0.070211	3.815740	0.000000	-0.373856	1.000000
1.000000	0.000000	4.000000	0.000000	-0.388234	1.000000
1.000000	-0.070211	4.184261	0.000000	-0.373856	1.000000
1.000000	-0.178205	4.482401	0.000000	-0.350591	1.000000
1.000000	-0.241481	4.666663	0.000000	-0.336213	1.000000
1.000000	-0.299814	4.850927	0.000000	-0.296938	1.000000
1.000000	-0.378872	5.149073	0.000000	-0.233389	1.000000
1.000000	-0.418258	5.333337	0.000000	-0.194114	1.000000
1.000000	-0.449083	5.517599	0.000000	-0.140463	1.000000
1.000000	-0.478020	5.815740	0.000000	-0.053652	1.000000
1.000000	-0.482963	6.000000	0.000000	0.000000	1.000000
1.000000	-0.478020	6.184261	0.000000	0.053652	1.000000
1.000000	-0.449083	6.482401	0.000000	0.140463	1.000000
1.000000	-0.418258	6.666663	0.000000	0.194114	1.000000
1.000000	-0.378872	6.850927	0.000000	0.233389	1.000000
1.000000	-0.299814	7.149073	0.000000	0.296938	1.000000
1.000000	-0.241481	7.333337	0.000000	0.336213	1.000000
1.000000	-0.178205	7.517599	0.000000	0.350591	1.000000
1.000000	-0.070211	7.815740	0.000000	0.373856	1.000000
1.000000	0.000000	8.000000	0.000000	0.388234	1.000000






==> data/bndvel/ncpz26.dat <==
x           y           z           u           v           w 
1.000000	0.000000	0.000000	0.000000	0.391578	1.000000
1.000000	0.035907	0.092131	0.000000	0.387891	1.000000
1.000000	0.093285	0.241203	0.000000	0.381924	1.000000
1.000000	0.128303	0.333334	0.000000	0.378237	1.000000
1.000000	0.162652	0.425465	0.000000	0.367425	1.000000
1.000000	0.216120	0.574535	0.000000	0.349930	1.000000
1.000000	0.247861	0.666666	0.000000	0.339117	1.000000
1.000000	0.278312	0.758797	0.000000	0.321917	1.000000
1.000000	0.324227	0.907869	0.000000	0.294085	1.000000
1.000000	0.350529	1.000001	0.000000	0.276885	1.000000
1.000000	0.375006	1.092133	0.000000	0.254471	1.000000
1.000000	0.410238	1.241206	0.000000	0.218205	1.000000
1.000000	0.429309	1.333337	0.000000	0.195791	1.000000
1.000000	0.446144	1.425466	0.000000	0.169687	1.000000
1.000000	0.468291	1.574534	0.000000	0.127451	1.000000
1.000000	0.478831	1.666663	0.000000	0.101347	1.000000
1.000000	0.486878	1.758795	0.000000	0.073335	1.000000
1.000000	0.494432	1.907867	0.000000	0.028011	1.000000
1.000000	0.495722	2.000000	0.000000	0.000000	1.000000
1.000000	0.494432	2.092133	0.000000	-0.028011	1.000000
1.000000	0.486878	2.241206	0.000000	-0.073335	1.000000
1.000000	0.478831	2.333337	0.000000	-0.101347	1.000000
1.000000	0.468291	2.425466	0.000000	-0.127451	1.000000
1.000000	0.446144	2.574534	0.000000	-0.169687	1.000000
1.000000	0.429309	2.666663	0.000000	-0.195791	1.000000
1.000000	0.410238	2.758795	0.000000	-0.218204	1.000000
1.000000	0.375006	2.907867	0.000000	-0.254470	1.000000
1.000000	0.350529	3.000000	0.000000	-0.276882	1.000000
1.000000	0.324227	3.092133	0.000000	-0.294084	1.000000
1.000000	0.278312	3.241206	0.000000	-0.321918	1.000000
1.000000	0.247861	3.333337	0.000000	-0.339120	1.000000
1.000000	0.216120	3.425466	0.000000	-0.349933	1.000000
1.000000	0.162652	3.574534	0.000000	-0.367428	1.000000
1.000000	0.128303	3.666663	0.000000	-0.378240	1.000000
1.000000	0.093286	3.758795	0.000000	-0.381925	1.000000
1.000000	0.035907	3.907867	0.000000	-0.387886	1.000000
1.000000	0.000000	4.000000	0.000000	-0.391571	1.000000
1.000000	-0.035907	4.092133	0.000000	-0.387886	1.000000
1.000000	-0.093286	4.241206	0.000000	-0.381925	1.000000
1.000000	-0.128303	4.333337	0.000000	-0.378240	1.000000
1.000000	-0.162652	4.425466	0.000000	-0.367428	1.000000
1.000000	-0.216120	4.574534	0.000000	-0.349933	1.000000
1.000000	-0.247861	4.666663	0.000000	-0.339120	1.000000
1.000000	-0.278312	4.758795	0.000000	-0.321918	1.000000
1.000000	-0.350529	5.000000	0.000000	-0.276882	1.000000
1.000000	-0.375006	5.092133	0.000000	-0.254470	1.000000
1.000000	-0.410238	5.241206	0.000000	-0.218204	1.000000
1.000000	-0.429309	5.333337	0.000000	-0.195791	1.000000
1.000000	-0.446144	5.425466	0.000000	-0.169687	1.000000
1.000000	-0.468291	5.574534	0.000000	-0.127451	1.000000
1.000000	-0.478831	5.666663	0.000000	-0.101347	1.000000
1.000000	-0.486878	5.758795	0.000000	-0.073335	1.000000
1.000000	-0.494432	5.907867	0.000000	-0.028011	1.000000
1.000000	-0.495722	6.000000	0.000000	0.000000	1.000000
1.000000	-0.494432	6.092133	0.000000	0.028011	1.000000
1.000000	-0.486878	6.241206	0.000000	0.073335	1.000000
1.000000	-0.478831	6.333337	0.000000	0.101347	1.000000
1.000000	-0.468291	6.425466	0.000000	0.127451	1.000000
1.000000	-0.446144	6.574534	0.000000	0.169687	1.000000
1.000000	-0.429309	6.666663	0.000000	0.195791	1.000000
1.000000	-0.410238	6.758795	0.000000	0.218204	1.000000
1.000000	-0.375006	6.907867	0.000000	0.254470	1.000000
1.000000	-0.350529	7.000000	0.000000	0.276882	1.000000
1.000000	-0.324227	7.092133	0.000000	0.294084	1.000000
1.000000	-0.278312	7.241206	0.000000	0.321918	1.000000
1.000000	-0.247861	7.333337	0.000000	0.339120	1.000000
1.000000	-0.216120	7.425466	0.000000	0.349933	1.000000
1.000000	-0.162652	7.574534	0.000000	0.367428	1.000000
1.000000	-0.128303	7.666663	0.000000	0.378240	1.000000
1.000000	-0.093286	7.758795	0.000000	0.381925	1.000000
1.000000	-0.035907	7.907867	0.000000	0.387886	1.000000
1.000000	0.000000	8.000000	0.000000	0.391571	1.000000






==> data/kinsdumas/kinsey-dumas.dat <==
t                         cy
0.006682705   -0.6062499999999997
0.066827052   -0.6812499999999995
0.140336808   -0.7499999999999991
0.267308206   -0.7937499999999993
0.407645015   -0.7562499999999996
0.534616413   -0.7874999999999996
0.594760759   -0.8687499999999995
0.648222400   -0.9562499999999994
0.695001337   -1.0187499999999994
0.741780273   -1.0937499999999996
0.795241914   -1.1812499999999995
0.862068966   -1.2499999999999996
0.989040364   -1.2999999999999994
1.156107993   -1.2999999999999994
1.323175621   -1.3062499999999995
1.476877840   -1.3312499999999994
1.623897354   -1.3749999999999996
1.784282277   -1.3874999999999993
1.951349906   -1.3812499999999996
2.098369420   -1.3562499999999997
2.252071639   -1.3249999999999993
2.412456562   -1.3062499999999995
2.412456562   -1.3062499999999995
2.572841486   -1.2687499999999994
2.733226410   -1.2374999999999994
2.866880513   -1.1937499999999992
2.993851911   -1.1437499999999994
3.114140604   -1.0874999999999995
3.241112002   -1.0312499999999996
3.361400695   -0.9687499999999996
3.461641272   -0.9062499999999996
3.541833734   -0.8437499999999996
3.601978081   -0.7624999999999993
3.648757017   -0.6812499999999995
3.695535953   -0.5999999999999992
3.735632184   -0.5187499999999994
3.769045710   -0.4437499999999992
3.802459235   -0.3499999999999992
3.829190056   -0.28124999999999956
3.862603582   -0.18749999999999956
3.889334403   -0.09374999999999956
3.916065223   -0.024999999999999467
3.936113339    0.06250000000000044
3.962844159    0.13750000000000062
3.989574980    0.21875000000000067
4.016305801    0.3000000000000005
4.049719326    0.38125000000000053
4.083132852    0.4562500000000007
4.116546378    0.5437500000000006
4.163325314    0.6187500000000006
4.223469661    0.7000000000000006
4.296979417    0.7625000000000006
4.417268110    0.8187500000000005
4.557604918    0.7750000000000008
4.691259022    0.8125000000000007
4.751403368    0.8812500000000005
4.804865009    0.9562500000000007
4.844961240    1.0250000000000008
4.898422882    1.1187500000000006
4.951884523    1.1875000000000007
5.025394280    1.2562500000000005
5.145682972    1.3187500000000005
5.312750601    1.3000000000000007
5.479818230    1.3250000000000006
5.640203154    1.3500000000000008
5.780539963    1.3875000000000006
5.927559476    1.4125000000000008
6.101309810    1.4187500000000006
6.268377439    1.3812500000000008
6.415396953    1.3437500000000007
6.582464582    1.3312500000000007
6.742849505    1.3062500000000008
6.896551724    1.2687500000000007
7.030205827    1.2250000000000005
7.157177225    1.1687500000000006
7.277465918    1.1125000000000007
7.404437316    1.0625000000000007
7.518043304    0.9937500000000006
7.611601176    0.9375000000000007
7.698476343    0.8687500000000006
7.758620690    0.7937500000000006
7.805399626    0.7062500000000007
7.852178562    0.6250000000000007
7.892274793    0.5562500000000006
7.925688319    0.47500000000000075
7.959101844    0.3937500000000007
7.992515370    0.3062500000000008
8.025928896    0.22500000000000053
8.052659717    0.13125000000000053
8.072707832    0.0562500000000008
8.099438653   -0.024999999999999467
8.122828121   -0.10312499999999947
8.152900294   -0.18749999999999956
8.179631115   -0.28124999999999956
8.213044640   -0.35624999999999973
8.253140871   -0.43749999999999956
8.293237102   -0.5249999999999995







==> data/kinsdumas/kinsey-dumasST-4-2.dat <==
t               cy
0.              -0.64952148
0.01056985      -0.71400239
0.01760358      -0.76354136
0.02382805      -0.79856717
0.03005252      -0.81742767
0.03627699      -0.81474751
0.04250146      -0.79771907
0.04872593      -0.77501499
0.0549504       -0.76734431
0.06117487      -0.78308741
0.06739934      -0.83002727
0.07362381      -0.90120076
0.07984828      -0.98939599
0.08607275      -1.08214708
0.09229722      -1.17152856
0.09852169      -1.24538173
0.10474616      -1.29889571
0.11097063      -1.32985923
0.1171951       -1.34434543
0.12341957      -1.34693717
0.12964404      -1.34491971
0.13586851      -1.34177018
0.14209298      -1.33972781
0.14831745      -1.34027318
0.15454192      -1.34395286
0.16076639      -1.35129132
0.16699086      -1.36207396
0.17321533      -1.37595813
0.1794398       -1.39166156
0.18566427      -1.40826313
0.19188874      -1.42446755
0.19811321      -1.43878112
0.20433768      -1.45024402
0.21056215      -1.45770834
0.21678662      -1.46086328
0.22301109      -1.45950878
0.22923556      -1.45438891
0.23546003      -1.4460652 
0.2416845       -1.43558349
0.24790897      -1.42379608
0.25413344      -1.41176041
0.26035791      -1.40024166
0.26658238      -1.38968651
0.27280685      -1.38067021
0.27903132      -1.37305693
0.28525579      -1.36658053
0.29148026      -1.36102514
0.29770473      -1.35598438
0.3039292       -1.35022752
0.31015367      -1.3431761 
0.31637814      -1.33422422
0.32260261      -1.32212188
0.32882708      -1.30657328
0.33505155      -1.28797363
0.34127602      -1.26647215
0.34750049      -1.24233999
0.35372496      -1.21746991
0.35994943      -1.19238868
0.3661739       -1.16699144
0.37239837      -1.14205485
0.37862284      -1.11811508
0.38484731      -1.09352704
0.39107178      -1.0677578 
0.39729625      -1.04054008
0.40352072      -1.00958781
0.40974519      -0.97295037
0.41596966      -0.92915801
0.42219413      -0.87610552
0.4284186       -0.80949399
0.43464307      -0.72816572
0.44086754      -0.63091339
0.44709201      -0.51359284
0.45331648      -0.37646963
0.45954095      -0.2221371 
0.46576542      -0.05674606
0.47198989       0.11336556
0.47821436       0.27094678
0.48443883       0.40951076
0.4906633        0.52271371
0.49688777       0.61313648
0.50311223       0.68342109
0.5093367        0.740113  
0.51556117       0.78332168
0.52178564       0.81119081
0.52801011       0.81944789
0.53423458       0.80789188
0.54045905       0.78684018
0.54668352       0.76878659
0.55290799       0.77147417
0.55913246       0.80252865
0.56535693       0.86323004
0.5715814        0.9437369 
0.57780587       1.0357555 
0.58403034       1.12872576
0.59025481       1.21060357
0.59647928       1.27517873
0.60270375       1.31692646
0.60892822       1.33891126
0.61515269       1.34623353
0.62137716       1.34642355
0.62760163       1.343262  
0.6338261        1.3405711 
0.64005057       1.33968943
0.64627504       1.34175387
0.65249951       1.34731765
0.65872398       1.35648631
0.66494845       1.36900024
0.67117292       1.38393541
0.67739739       1.40028117
0.68362186       1.41671435
0.68984633       1.43225837
0.6960708        1.44514654
0.70229527       1.45461544
0.70851974       1.46004907
0.71474421       1.46095464
0.72096868       1.45752959
0.72719315       1.45066947
0.73341762       1.44115488
0.73964209       1.4297212 
0.74586656       1.41781313
0.75209103       1.40602229
0.7583155        1.3949588 
0.76453997       1.38515001
0.77076444       1.37690257
0.77698891       1.36987185
0.78321338       1.36390356
0.78943785       1.35880612
0.79566232       1.35355408
0.80188679       1.34737009
0.80811126       1.33931888
0.81433573       1.32881737
0.8205602        1.31506095
0.82678467       1.29800267
0.83300914       1.27773951
0.83923361       1.25493897
0.84545808       1.23038423
0.85168255       1.20527775
0.85790702       1.18000427
0.86413149       1.15485771
0.87035596       1.13042669
0.87658043       1.10623132
0.8828049        1.08134172
0.88902937       1.05494743
0.89525384       1.02614141
0.90147831       0.99235987
0.90770278       0.95233725
0.91392725       0.90454216
0.92015172       0.84462946
0.92637619       0.77064435
0.93260066       0.68182423
0.93882513       0.57505193
0.9450496        0.4467053 
0.95127407       0.30089383
0.95749854       0.14056274
0.96372301      -0.02891681
0.96994748      -0.19492456
0.97617195      -0.34341662
0.98239642      -0.46906343
0.98943015      -0.57057402
1.              -0.64952148


==> data/slowheave/slowheave.dat <==
tx                fx                ty                 fy
0.00000000e+00    1.19856761e-01    0.00000000e+00    -6.47141584e-03
7.05538625e+00    1.19854401e-01    7.05538625e+00    -6.43402002e-03
1.29509830e+01    1.19853510e-01    1.29509830e+01    -6.36561900e-03
1.76867902e+01    1.19854088e-01    1.76867902e+01    -6.26621278e-03
2.15537620e+01    1.19855648e-01    2.15537620e+01    -6.13311621e-03
2.53714025e+01    1.19856820e-01    2.53714025e+01    -5.95876625e-03
2.91890430e+01    1.19857523e-01    2.91890430e+01    -5.74270763e-03
3.30066835e+01    1.19857796e-01    3.30066835e+01    -5.48588523e-03
3.68243241e+01    1.19857990e-01    3.68243241e+01    -5.19638722e-03
4.06419646e+01    1.19858183e-01    4.06419646e+01    -4.87606557e-03
4.44596051e+01    1.19858379e-01    4.44596051e+01    -4.52496140e-03
4.82772456e+01    1.19858793e-01    4.82772456e+01    -4.14628203e-03
5.20948861e+01    1.19859559e-01    5.20948861e+01    -3.74204231e-03
5.59125266e+01    1.19860678e-01    5.59125266e+01    -3.31224226e-03
5.97301671e+01    1.19861864e-01    5.97301671e+01    -2.86037700e-03
6.35478076e+01    1.19862591e-01    6.35478076e+01    -2.39287755e-03
6.73654481e+01    1.19862848e-01    6.73654481e+01    -1.90988374e-03
7.11830886e+01    1.19862704e-01    7.11830886e+01    -1.41286940e-03
7.50007291e+01    1.19862511e-01    7.50007291e+01    -9.09352022e-04
7.88183696e+01    1.19862317e-01    7.88183696e+01    -4.00386849e-04
8.26360101e+01    1.19862133e-01    8.26360101e+01     1.13688515e-04
8.64536506e+01    1.19862160e-01    8.64536506e+01     6.25446770e-04
9.02712911e+01    1.19862481e-01    9.02712911e+01     1.13184948e-03
9.40889316e+01    1.19863095e-01    9.40889316e+01     1.63289663e-03
9.79065722e+01    1.19863626e-01    9.79065722e+01     2.12388850e-03
1.01724213e+02    1.19863628e-01    1.01724213e+02     2.59929910e-03
1.05541853e+02    1.19863102e-01    1.05541853e+02     3.05911956e-03
1.09359494e+02    1.19862138e-01    1.09359494e+02     3.50128574e-03
1.13177134e+02    1.19861034e-01    1.13177134e+02     3.91908917e-03
1.16994775e+02    1.19859812e-01    1.16994775e+02     4.31201383e-03
1.20812415e+02    1.19858523e-01    1.20812415e+02     4.67952397e-03
1.24630056e+02    1.19857683e-01    1.24630056e+02     5.01602410e-03
1.28447696e+02    1.19857431e-01    1.28447696e+02     5.32002606e-03
1.32265337e+02    1.19857761e-01    1.32265337e+02     5.59151180e-03
1.36082977e+02    1.19857862e-01    1.36082977e+02     5.82748452e-03
1.39900618e+02    1.19857139e-01    1.39900618e+02     6.02575980e-03
1.43718258e+02    1.19855595e-01    1.43718258e+02     6.18633766e-03
1.47535899e+02    1.19853669e-01    1.47535899e+02     6.30843170e-03
1.51353539e+02    1.19852301e-01    1.51353539e+02     6.39037333e-03
1.55171180e+02    1.19851520e-01    1.55171180e+02     6.43210809e-03
1.58988820e+02    1.19851348e-01    1.58988820e+02     6.43354527e-03
1.62806461e+02    1.19851919e-01    1.62806461e+02     6.39414065e-03
1.66624101e+02    1.19853253e-01    1.66624101e+02     6.31380353e-03
1.70441742e+02    1.19855317e-01    1.70441742e+02     6.19260308e-03
1.74259382e+02    1.19857055e-01    1.74259382e+02     6.03265876e-03
1.78077023e+02    1.19857970e-01    1.78077023e+02     5.83496941e-03
1.81894663e+02    1.19858064e-01    1.81894663e+02     5.59953504e-03
1.85712304e+02    1.19857803e-01    1.85712304e+02     5.32856869e-03
1.89529944e+02    1.19857832e-01    1.89529944e+02     5.02510645e-03
1.93347585e+02    1.19858156e-01    1.93347585e+02     4.68916659e-03
1.97165225e+02    1.19858749e-01    1.97165225e+02     4.32222823e-03
2.00982866e+02    1.19859528e-01    2.00982866e+02     3.92985277e-03
2.04800506e+02    1.19860483e-01    2.04800506e+02     3.51257267e-03
2.08618147e+02    1.19861584e-01    2.08618147e+02     3.07089592e-03
2.12435787e+02    1.19862451e-01    2.12435787e+02     2.61142616e-03
2.16253428e+02    1.19862965e-01    2.16253428e+02     2.13619527e-03
2.20071068e+02    1.19863127e-01    2.20071068e+02     1.64521231e-03
2.23888709e+02    1.19863095e-01    2.23888709e+02     1.14410826e-03
2.27706349e+02    1.19863005e-01    2.27706349e+02     6.37672166e-04
2.31523990e+02    1.19862855e-01    2.31523990e+02     1.25904020e-04
2.35341630e+02    1.19862697e-01    2.35341630e+02    -3.88191608e-04
2.39159271e+02    1.19862650e-01    2.39159271e+02    -8.97270228e-04
2.42976911e+02    1.19862721e-01    2.42976911e+02    -1.40099800e-03
2.46794552e+02    1.19862860e-01    2.46794552e+02    -1.89830808e-03
2.50612192e+02    1.19862716e-01    2.50612192e+02    -2.38160032e-03
2.54429833e+02    1.19862219e-01    2.54429833e+02    -2.84938468e-03
2.58247473e+02    1.19861376e-01    2.58247473e+02    -3.30152906e-03
2.62065114e+02    1.19860487e-01    2.62065114e+02    -3.73195755e-03
2.65882754e+02    1.19859716e-01    2.65882754e+02    -4.13736801e-03
2.69700395e+02    1.19859062e-01    2.69700395e+02    -4.51776045e-03
2.73518035e+02    1.19858549e-01    2.73518035e+02    -4.87041441e-03
2.77335676e+02    1.19858211e-01    2.77335676e+02    -5.19099941e-03
2.81153316e+02    1.19858049e-01    2.81153316e+02    -5.47945992e-03
2.84970957e+02    1.19857964e-01    2.84970957e+02    -5.73465683e-03
2.88788597e+02    1.19857519e-01    2.88788597e+02    -5.95161527e-03
2.92606238e+02    1.19856662e-01    2.92606238e+02    -6.12975404e-03
2.96473210e+02    1.19855454e-01    2.96473210e+02    -6.26920901e-03
3.01209017e+02    1.19854891e-01    3.01209017e+02    -6.37223701e-03
3.07104614e+02    1.19855326e-01    3.07104614e+02    -6.43963928e-03
3.14160000e+02    1.19856761e-01    3.14160000e+02    -6.47141584e-03

                 







==> data/slowheave/slowheave2D.dat <==
t                      fx           fy
0.0                    0.11972     -0.006222
13.089969389957473     0.11972     -0.00601
26.179938779914945     0.11972     -0.005388
39.269908169872416     0.11972     -0.004402
52.35987755982989      0.11972     -0.003114
65.44984694978736      0.11972     -0.0016166
78.53981633974483      0.11972     -8.266E-06
91.6297857297023       0.11972      0.0016
104.71975511965978     0.11972      0.003098
117.80972450961725     0.11972      0.004384
130.89969389957471     0.11972      0.005372
143.9896632895322      0.11972      0.005992
157.07963267948966     0.11972      0.006204
170.16960206944714     0.11972      0.005992
183.2595714594046      0.11972      0.005372
196.34954084936209     0.11972      0.004384
209.43951023931956     0.11972      0.003098
222.52947962927703     0.11972      0.0016
235.6194490192345      0.11972     -8.266E-06
248.70941840919198     0.11972     -0.0016166
261.79938779914943     0.11972     -0.003114
274.88935718910693     0.11972     -0.004402
287.9793265790644      0.11972     -0.005388
301.0692959690219      0.11972     -0.00601
314.1592653589793      0.11972     -0.006222



==> data/slowheave/slowheaveConvergence.dat <==
step time      res_u_0     res_v_0     res_p_0           
1      1        1.746e+02   2.394e-01   1.156e+00   
2      2        3.938e-01   3.175e-01   1.483e-01   
3      3        1.659e-01   1.073e-01   2.900e-03   
4      4        7.370e-02   4.576e-02   1.017e-03   
5      5        6.440e-02   3.007e-02   4.854e-04   
6      6        6.086e-02   2.269e-02   3.662e-04   
7      7        5.725e-02   1.764e-02   3.208e-04   
8      8        5.310e-02   1.422e-02   2.765e-04   
9      9        4.820e-02   1.218e-02   2.281e-04   
10     10       4.296e-02   1.112e-02   1.787e-04   
11     11       3.766e-02   1.051e-02   1.348e-04   
12     12       3.256e-02   9.990e-03   1.005e-04   
13     13       2.781e-02   9.383e-03   7.761e-05   
14     14       2.349e-02   8.657e-03   6.492e-05   
15     15       1.967e-02   7.843e-03   5.855e-05   
16     16       1.633e-02   6.990e-03   5.445e-05   
17     17       1.348e-02   6.145e-03   5.048e-05   
18     18       1.107e-02   5.348e-03   4.589e-05   
19     19       9.063e-03   4.622e-03   4.084e-05   
20     20       7.401e-03   3.979e-03   3.567e-05   
21     21       6.032e-03   3.419e-03   3.070e-05   
22     22       4.907e-03   2.935e-03   2.617e-05   
23     23       3.983e-03   2.516e-03   2.217e-05   
24     24       3.224e-03   2.152e-03   1.871e-05   
25     25       2.601e-03   1.834e-03   1.573e-05   
26     26       2.090e-03   1.555e-03   1.316e-05   
27     27       1.672e-03   1.309e-03   1.095e-05   
28     28       1.331e-03   1.095e-03   9.040e-06   
29     29       1.055e-03   9.081e-04   7.396e-06   
30     30       8.316e-04   7.469e-04   5.990e-06   
31     31       6.528e-04   6.092e-04   4.801e-06   
32     32       5.102e-04   4.929e-04   3.807e-06   
33     33       3.970e-04   3.957e-04   2.990e-06   
34     34       3.078e-04   3.154e-04   2.326e-06   
35     35       2.378e-04   2.496e-04   1.795e-06   
36     36       1.831e-04   1.964e-04   1.376e-06   
37     37       1.405e-04   1.536e-04   1.048e-06   
38     38       1.076e-04   1.195e-04   7.951e-07   
39     39       8.216e-05   9.257e-05   6.006e-07   
40     40       6.259e-05   7.140e-05   4.522e-07   
41     41       4.759e-05   5.487e-05   3.398e-07   
42     42       3.612e-05   4.203e-05   2.549e-07   
43     43       2.736e-05   3.209e-05   1.910e-07   
44     44       2.070e-05   2.444e-05   1.431e-07   
45     45       1.564e-05   1.857e-05   1.071e-07   
46     46       1.180e-05   1.408e-05   8.015e-08   
47     47       8.895e-06   1.066e-05   5.999e-08   
48     48       6.700e-06   8.057e-06   4.492e-08   
49     49       5.043e-06   6.082e-06   3.366e-08   
50     50       3.793e-06   4.585e-06   2.522e-08   
51     51       2.852e-06   3.454e-06   1.890e-08   
52     52       2.144e-06   2.600e-06   1.416e-08   
53     53       1.611e-06   1.955e-06   1.063e-08   
54     54       1.210e-06   1.470e-06   7.977e-09  
55     55       9.091e-07   1.105e-06   5.989e-09





==> data/steady/2Dgridconv.dat <==
h/h0   C_D          C_L
1      0.121973389  0.160685287
0.5    0.122341544  0.158113896
0.25   0.122650733  0.158314404
0.125  0.122754920  0.158393354









==> data/steady/2Dgridconvrich.dat <==
h/h0   C_D                  C_L
0      0.12280787097611177  0.15844463094607328
1      0.12280787097611177  0.15844463094607328


==> data/steady/steady.dat <==
tx-ncp-7     fx-ncp-7     ty-ncp-7     fy-ncp-7     tx-ncp-13    fx-ncp-13    ty-ncp-13    fy-ncp-13    tx-ncp-25    fx-ncp-25    ty-ncp-25    fy-ncp-25                                                     
0.           0.1225476    0.           0.1558566    0.           0.1225148    0.           0.1559916    0.           0.123552     0.           0.1562738                                          
0.0083226    0.12255374   0.0083226    0.15585291   0.00908542   0.12251347   0.00908542   0.15598776   0.00935319   0.12313775   0.00935319   0.15624396                                         
0.01653999   0.12255951   0.01653999   0.15584935   0.01791621   0.1225123    0.01791621   0.15598433   0.01814979   0.1227881    0.01814979   0.15621814                                         
0.02465216   0.12256492   0.02465216   0.15584592   0.02649239   0.1225113    0.02649239   0.15598132   0.0263898    0.12250304   0.0263898    0.15619633                                         
0.03265911   0.12256997   0.03265911   0.15584262   0.03481394   0.12251046   0.03481394   0.15597872   0.03407321   0.12228257   0.03407321   0.15617855                                         
0.04056084   0.12257465   0.04056084   0.15583946   0.04288086   0.12250979   0.04288086   0.15597653   0.04120003   0.12212671   0.04120003   0.15616479                                         
0.04835736   0.12257897   0.04835736   0.15583643   0.05069316   0.12250928   0.05069316   0.15597476   0.04777026   0.12203543   0.04777026   0.15615506                                         
0.05604867   0.12258292   0.05604867   0.15583353   0.05825084   0.12250894   0.05825084   0.1559734    0.05378389   0.12200875   0.05378389   0.15614934                                         
0.06363476   0.12258651   0.06363476   0.15583076   0.0655539    0.12250876   0.0655539    0.15597245   0.05924093   0.12204667   0.05924093   0.15614764                                         
0.07111563   0.12258973   0.07111563   0.15582813   0.07260233   0.12250875   0.07260233   0.15597191   0.06417504   0.12214428   0.06417504   0.1561497                                          
0.07849128   0.12259259   0.07849128   0.15582563   0.07939614   0.1225089    0.07939614   0.15597179   0.06899079   0.12224266   0.06899079   0.15615237                                         
0.08576172   0.12259508   0.08576172   0.15582326   0.08593533   0.12250922   0.08593533   0.15597208   0.07380653   0.12232459   0.07380653   0.15615472                                         
0.09292695   0.12259721   0.09292695   0.15582102   0.09221989   0.1225097    0.09221989   0.15597279   0.07862228   0.12239004   0.07862228   0.15615675                                         
0.09998695   0.12259898   0.09998695   0.15581892   0.09824983   0.12251035   0.09824983   0.15597391   0.08343802   0.12243904   0.08343802   0.15615846                                         
0.10694174   0.12260038   0.10694174   0.15581694   0.10402515   0.12251116   0.10402515   0.15597544   0.08825377   0.12247157   0.08825377   0.15615985                                         
0.11379132   0.12260142   0.11379132   0.1558151    0.10954584   0.12251214   0.10954584   0.15597738   0.09306951   0.12248764   0.09306951   0.15616093                                         
0.12053568   0.12260209   0.12053568   0.1558134    0.11481192   0.12251328   0.11481192   0.15597974   0.09788526   0.12248725   0.09788526   0.15616169                                         
0.12717482   0.1226024    0.12717482   0.15581182   0.11982336   0.12251459   0.11982336   0.15598251   0.10270101   0.1224704    0.10270101   0.15616213                                         
0.13370874   0.12260234   0.13370874   0.15581038   0.12458019   0.12251606   0.12458019   0.15598569   0.10751675   0.12244228   0.10751675   0.15616234                                         
0.14013745   0.12260192   0.14013745   0.15580907   0.1291876    0.12251757   0.1291876    0.15598899   0.1123325    0.1224182    0.1123325    0.15616255                                         
0.14646095   0.12260113   0.14646095   0.15580789   0.13379397   0.12251894   0.13379397   0.15599197   0.11714824   0.12239914   0.11714824   0.1561628                                          
0.15267923   0.12259998   0.15267923   0.15580684   0.13840034   0.12252016   0.13840034   0.15599465   0.12196399   0.12238511   0.12196399   0.15616307                                         
0.15879229   0.12259846   0.15879229   0.15580593   0.1430067    0.12252124   0.1430067    0.15599701   0.12677973   0.12237611   0.12677973   0.15616336                                         
0.16480013   0.12259658   0.16480013   0.15580515   0.14761307   0.12252218   0.14761307   0.15599906   0.13159548   0.12237214   0.13159548   0.15616369                                         
0.17070276   0.12259434   0.17070276   0.1558045    0.15221943   0.12252297   0.15221943   0.1560008    0.13641122   0.12237319   0.13641122   0.15616404                                         
0.17650017   0.12259173   0.17650017   0.15580398   0.1568258    0.12252362   0.1568258    0.15600223   0.14122697   0.12237928   0.14122697   0.15616441                                         
0.18219237   0.12258876   0.18219237   0.1558036    0.16143216   0.12252412   0.16143216   0.15600334   0.14604271   0.12239038   0.14604271   0.15616482                                         
0.18777935   0.12258542   0.18777935   0.15580334   0.16603853   0.12252449   0.16603853   0.15600414   0.15085846   0.12240271   0.15085846   0.15616547                                         
0.19326111   0.12258172   0.19326111   0.15580322   0.17064489   0.12252471   0.17064489   0.15600463   0.1556742    0.12241304   0.1556742    0.15616656                                         
0.19863766   0.12257765   0.19863766   0.15580324   0.17525126   0.12252478   0.17525126   0.15600481   0.16048995   0.12242139   0.16048995   0.15616808                                         
0.20390899   0.12257322   0.20390899   0.15580338   0.17985762   0.12252471   0.17985762   0.15600467   0.1653057    0.12242774   0.1653057    0.15617004                                         
0.20907511   0.12256842   0.20907511   0.15580366   0.18446399   0.1225245    0.18446399   0.15600422   0.17012144   0.1224321    0.17012144   0.15617244                                         
0.21413601   0.12256326   0.21413601   0.15580407   0.18907035   0.12252414   0.18907035   0.15600346   0.17493719   0.12243448   0.17493719   0.15617527                                         
0.21909169   0.12255774   0.21909169   0.15580461   0.19367672   0.12252364   0.19367672   0.15600239   0.17975293   0.12243486   0.17975293   0.15617853                                         
0.22394216   0.12255185   0.22394216   0.15580528   0.19828308   0.122523     0.19828308   0.156001     0.18456868   0.12243325   0.18456868   0.15618223                                         
0.22868741   0.12254559   0.22868741   0.15580609   0.20288945   0.12252221   0.20288945   0.15599931   0.18938442   0.12242995   0.18938442   0.15618624                                         
0.23332744   0.12253897   0.23332744   0.15580703   0.20749581   0.12252128   0.20749581   0.1559973    0.19420017   0.12242779   0.19420017   0.15618929                                         
0.23786226   0.12253199   0.23786226   0.1558081    0.21210218   0.12252029   0.21210218   0.15599514   0.19901591   0.12242748   0.19901591   0.15619107                                         
0.24229186   0.12252464   0.24229186   0.1558093    0.21670854   0.12251937   0.21670854   0.15599316   0.20383166   0.12242903   0.20383166   0.15619158                                         
0.24661625   0.12251693   0.24661625   0.15581064   0.22131491   0.12251853   0.22131491   0.15599135   0.2086474    0.12243243   0.2086474    0.15619081                                         
0.25083752   0.12250887   0.25083752   0.1558121    0.22592127   0.12251778   0.22592127   0.15598973   0.21346315   0.12243768   0.21346315   0.15618877                                         
0.25502513   0.12250091   0.25502513   0.15581358   0.23052764   0.12251712   0.23052764   0.15598828   0.21827889   0.12244479   0.21827889   0.15618547                                         
0.25921273   0.12249329   0.25921273   0.15581501   0.235134     0.12251654   0.235134     0.15598701   0.22309464   0.12245376   0.22309464   0.15618089                                         
0.26340034   0.12248599   0.26340034   0.1558164    0.23974037   0.12251604   0.23974037   0.15598593   0.22791039   0.12246457   0.22791039   0.15617504                                         
0.26758794   0.12247901   0.26758794   0.15581774   0.24434673   0.12251562   0.24434673   0.15598502   0.23272613   0.12247621   0.23272613   0.15616863                                         
0.27177554   0.12247237   0.27177554   0.15581903   0.2489531    0.12251529   0.2489531    0.15598429   0.23754188   0.12248605   0.23754188   0.15616349                                         
0.27596315   0.12246605   0.27596315   0.15582029   0.25355946   0.12251504   0.25355946   0.15598374   0.24235762   0.12249395   0.24235762   0.15615969                                         
0.28015075   0.12246007   0.28015075   0.1558215    0.25816583   0.12251488   0.25816583   0.15598337   0.24717337   0.12249992   0.24717337   0.15615725                                         
0.28433836   0.12245441   0.28433836   0.15582266   0.26277219   0.1225148    0.26277219   0.15598319   0.25198911   0.12250396   0.25198911   0.15615616                                         
0.28852596   0.12244908   0.28852596   0.15582378   0.26737856   0.1225148    0.26737856   0.15598318   0.25680486   0.12250607   0.25680486   0.15615643                                         
0.29271357   0.12244407   0.29271357   0.15582485   0.27198492   0.12251489   0.27198492   0.15598335   0.2616206    0.12250624   0.2616206    0.15615804                                         
0.29690117   0.1224394    0.29690117   0.15582588   0.27659129   0.12251506   0.27659129   0.1559837    0.26643635   0.12250449   0.26643635   0.15616101                                         
0.30108878   0.12243505   0.30108878   0.15582687   0.28119765   0.12251531   0.28119765   0.15598423   0.27125209   0.12250081   0.27125209   0.15616532                                         
0.30527638   0.12243103   0.30527638   0.15582781   0.28580402   0.12251565   0.28580402   0.15598494   0.27606784   0.12249653   0.27606784   0.15617004                                         
0.30946399   0.12242734   0.30946399   0.1558287    0.29041039   0.12251607   0.29041039   0.15598583   0.28088358   0.1224926    0.28088358   0.1561745                                          
0.31365159   0.12242398   0.31365159   0.15582955   0.29501675   0.12251654   0.29501675   0.15598683   0.28569933   0.12248901   0.28569933   0.15617868                                         
0.3178392    0.12242095   0.3178392    0.15583036   0.29962312   0.12251698   0.29962312   0.15598776   0.29051508   0.12248577   0.29051508   0.1561826                                          
0.3220268    0.12241824   0.3220268    0.15583112   0.30422948   0.12251739   0.30422948   0.1559886    0.29533082   0.12248288   0.29533082   0.15618625                                         
0.32621441   0.12241586   0.32621441   0.15583183   0.30883585   0.12251775   0.30883585   0.15598937   0.30014657   0.12248034   0.30014657   0.15618964                                         
0.33040201   0.12241381   0.33040201   0.15583251   0.31344221   0.12251808   0.31344221   0.15599006   0.30496231   0.12247814   0.30496231   0.15619276                                         
0.33458961   0.12241209   0.33458961   0.15583313   0.31804858   0.12251837   0.31804858   0.15599067   0.30977806   0.12247629   0.30977806   0.15619561                                         
0.33877722   0.1224107    0.33877722   0.15583372   0.32265494   0.12251863   0.32265494   0.15599119   0.3145938    0.12247479   0.3145938    0.15619819                                         
0.34296482   0.12240963   0.34296482   0.15583425   0.32726131   0.12251885   0.32726131   0.15599164   0.31940955   0.12247359   0.31940955   0.15620048                                         
0.34715243   0.1224089    0.34715243   0.15583475   0.33186767   0.12251903   0.33186767   0.155992     0.32422529   0.12247268   0.32422529   0.15620247                                         
0.35134003   0.12240849   0.35134003   0.15583519   0.33647404   0.12251917   0.33647404   0.15599228   0.32904104   0.12247208   0.32904104   0.15620416                                         
0.35552764   0.12240841   0.35552764   0.1558356    0.3410804    0.12251927   0.3410804    0.15599249   0.33385678   0.12247178   0.33385678   0.15620556                                         
0.35971524   0.12240866   0.35971524   0.15583596   0.34568677   0.12251934   0.34568677   0.15599261   0.33867253   0.12247178   0.33867253   0.15620667                                         
0.36390285   0.12240923   0.36390285   0.15583627   0.35029313   0.12251937   0.35029313   0.15599265   0.34348827   0.12247208   0.34348827   0.15620747                                         
0.36809045   0.12241014   0.36809045   0.15583654   0.3548995    0.12251937   0.3548995    0.15599261   0.34830402   0.12247267   0.34830402   0.15620798                                         
0.37227806   0.12241137   0.37227806   0.15583677   0.35950586   0.12251932   0.35950586   0.15599249   0.35311977   0.12247357   0.35311977   0.15620819                                         
0.37646566   0.12241293   0.37646566   0.15583695   0.36411223   0.12251924   0.36411223   0.15599229   0.35793551   0.12247456   0.35793551   0.15620827                                         
0.38065327   0.12241482   0.38065327   0.15583708   0.36871859   0.12251912   0.36871859   0.15599201   0.36275126   0.12247521   0.36275126   0.15620854                                         
0.38484087   0.12241703   0.38484087   0.15583717   0.37332496   0.12251897   0.37332496   0.15599165   0.367567     0.12247551   0.367567     0.15620903                                         
0.38902848   0.12241958   0.38902848   0.15583722   0.37793132   0.12251878   0.37793132   0.15599123   0.37238275   0.12247545   0.37238275   0.15620973                                         
0.39321608   0.12242245   0.39321608   0.15583722   0.38253769   0.12251861   0.38253769   0.15599083   0.37719849   0.12247504   0.37719849   0.15621064                                         
0.39740369   0.12242565   0.39740369   0.15583718   0.38714405   0.12251844   0.38714405   0.15599046   0.38201424   0.12247428   0.38201424   0.15621177                                         
0.40159129   0.12242918   0.40159129   0.15583709   0.39175042   0.12251829   0.39175042   0.15599012   0.38682998   0.12247315   0.38682998   0.15621312                                         
0.40577889   0.12243304   0.40577889   0.15583695   0.39635678   0.12251815   0.39635678   0.1559898    0.39164573   0.12247167   0.39164573   0.15621467                                         
0.4099665    0.12243722   0.4099665    0.15583678   0.40096315   0.12251803   0.40096315   0.15598952   0.39646147   0.12246985   0.39646147   0.15621644                                         
0.4141541    0.12244173   0.4141541    0.15583655   0.40556951   0.12251791   0.40556951   0.15598926   0.40127722   0.1224682    0.40127722   0.15621809                                         
0.41834171   0.12244654   0.41834171   0.15583629   0.41017588   0.1225178    0.41017588   0.15598903   0.40609296   0.12246705   0.40609296   0.15621942                                         
0.42252931   0.12245128   0.42252931   0.15583603   0.41478224   0.12251771   0.41478224   0.15598882   0.41090871   0.12246641   0.41090871   0.15622044                                         
0.42671692   0.12245588   0.42671692   0.15583578   0.41938861   0.12251763   0.41938861   0.15598865   0.41572446   0.12246627   0.41572446   0.15622115                                         
0.43090452   0.12246033   0.43090452   0.15583554   0.42399497   0.12251756   0.42399497   0.1559885    0.4205402    0.12246663   0.4205402    0.15622154                                         
0.43509213   0.12246464   0.43509213   0.15583531   0.42860134   0.1225175    0.42860134   0.15598839   0.42535595   0.12246749   0.42535595   0.15622161                                         
0.43927973   0.1224688    0.43927973   0.1558351    0.43320771   0.12251745   0.43320771   0.1559883    0.43017169   0.12246886   0.43017169   0.15622137                                         
0.44346734   0.12247281   0.44346734   0.15583489   0.43781407   0.12251742   0.43781407   0.15598823   0.43498744   0.12247073   0.43498744   0.15622082                                         
0.44765494   0.12247668   0.44765494   0.1558347    0.44242044   0.12251739   0.44242044   0.1559882    0.43980318   0.12247296   0.43980318   0.15622                                            
0.45184255   0.1224804    0.45184255   0.15583452   0.4470268    0.12251738   0.4470268    0.15598819   0.44461893   0.12247468   0.44461893   0.15621926                                         
0.45603015   0.12248398   0.45603015   0.15583435   0.45163317   0.12251738   0.45163317   0.15598822   0.44943467   0.12247571   0.44943467   0.15621867                                         
0.46021776   0.12248741   0.46021776   0.15583419   0.45623953   0.12251739   0.45623953   0.15598827   0.45425042   0.12247606   0.45425042   0.15621823                                         
0.46440536   0.1224907    0.46440536   0.15583404   0.4608459    0.12251741   0.4608459    0.15598834   0.45906616   0.12247573   0.45906616   0.15621794                                         
0.46859296   0.12249384   0.46859296   0.1558339    0.46545226   0.12251743   0.46545226   0.15598842   0.46388191   0.12247472   0.46388191   0.15621779                                         
0.47278057   0.12249684   0.47278057   0.15583377   0.47005863   0.12251745   0.47005863   0.1559885    0.46869765   0.12247303   0.46869765   0.15621779                                         
0.47696817   0.12249968   0.47696817   0.15583366   0.47466499   0.12251747   0.47466499   0.15598857   0.4735134    0.12247066   0.4735134    0.15621794                                         
0.48115578   0.12250239   0.48115578   0.15583355   0.47927136   0.12251749   0.47927136   0.15598865   0.47832915   0.1224676    0.47832915   0.15621823                                         
0.48534338   0.12250495   0.48534338   0.15583346   0.48387772   0.1225175    0.48387772   0.15598872   0.48314489   0.12246442   0.48314489   0.15621853                                         
0.48953099   0.12250736   0.48953099   0.15583338   0.48848409   0.12251752   0.48848409   0.15598879   0.48796064   0.12246216   0.48796064   0.15621856                                         
0.49371859   0.12250962   0.49371859   0.15583331   0.49309045   0.12251753   0.49309045   0.15598887   0.49277638   0.12246085   0.49277638   0.15621832                                         
0.4979062    0.12251174   0.4979062    0.15583325   0.49769682   0.12251754   0.49769682   0.15598894   0.49759213   0.12246048   0.49759213   0.15621781                                         
0.5020938    0.12251372   0.5020938    0.1558332    0.50230318   0.12251756   0.50230318   0.15598901   0.50240787   0.12246106   0.50240787   0.15621702                                         
0.50628141   0.12251555   0.50628141   0.15583317   0.50690955   0.12251757   0.50690955   0.15598908   0.50722362   0.12246258   0.50722362   0.15621596                                         
0.51046901   0.12251723   0.51046901   0.15583314   0.51151591   0.12251757   0.51151591   0.15598915   0.51203936   0.12246505   0.51203936   0.15621463                                         
0.51465662   0.12251877   0.51465662   0.15583313   0.51612228   0.12251758   0.51612228   0.15598922   0.51685511   0.12246847   0.51685511   0.15621303                                         
0.51884422   0.12252016   0.51884422   0.15583312   0.52072864   0.12251759   0.52072864   0.15598929   0.52167085   0.12247279   0.52167085   0.15621116                                         
0.52303183   0.12252141   0.52303183   0.15583313   0.52533501   0.12251759   0.52533501   0.15598936   0.5264866    0.12247653   0.5264866    0.1562094                                          
0.52721943   0.12252251   0.52721943   0.15583315   0.52994137   0.1225176    0.52994137   0.15598943   0.53130235   0.12247887   0.53130235   0.15620795                                         
0.53140704   0.12252346   0.53140704   0.15583318   0.53454774   0.1225176    0.53454774   0.1559895    0.53611809   0.12247984   0.53611809   0.1562068                                          
0.53559464   0.12252427   0.53559464   0.15583323   0.5391541    0.1225176    0.5391541    0.15598956   0.54093384   0.12247941   0.54093384   0.15620595                                         
0.53978224   0.12252494   0.53978224   0.15583328   0.54376047   0.1225176    0.54376047   0.15598963   0.54574958   0.1224776    0.54574958   0.15620541                                         
0.54396985   0.12252545   0.54396985   0.15583334   0.54836683   0.1225176    0.54836683   0.15598969   0.55056533   0.1224744    0.55056533   0.15620517                                         
0.54815745   0.12252583   0.54815745   0.15583342   0.5529732    0.12251759   0.5529732    0.15598975   0.55538107   0.12246982   0.55538107   0.15620524                                         
0.55234506   0.12252605   0.55234506   0.15583351   0.55757956   0.12251758   0.55757956   0.15598981   0.56019682   0.12246385   0.56019682   0.15620561                                         
0.55653266   0.12252613   0.55653266   0.1558336    0.56218593   0.12251756   0.56218593   0.15598987   0.56501256   0.12245705   0.56501256   0.1562061                                          
0.56072027   0.12252607   0.56072027   0.15583371   0.56679229   0.12251755   0.56679229   0.15598992   0.56982831   0.12245253   0.56982831   0.15620562                                         
0.56490787   0.12252586   0.56490787   0.15583383   0.57139866   0.12251752   0.57139866   0.15598996   0.57464405   0.12245076   0.57464405   0.15620402                                         
0.56909548   0.1225255    0.56909548   0.15583397   0.57600503   0.1225175    0.57600503   0.15599001   0.5794598    0.12245174   0.5794598    0.1562013                                          
0.57328308   0.122525     0.57328308   0.15583411   0.58061139   0.12251747   0.58061139   0.15599005   0.58427554   0.12245547   0.58427554   0.15619746                                         
0.57747069   0.12252435   0.57747069   0.15583426   0.58521776   0.12251744   0.58521776   0.15599009   0.58909129   0.12246195   0.58909129   0.1561925                                          
0.58165829   0.12252356   0.58165829   0.15583443   0.58982412   0.1225174    0.58982412   0.15599013   0.59390704   0.12247118   0.59390704   0.15618641                                         
0.5858459    0.12252263   0.5858459    0.15583461   0.59443049   0.12251736   0.59443049   0.15599016   0.59872278   0.12248315   0.59872278   0.1561792                                          
0.5900335    0.1225216    0.5900335    0.15583479   0.59903685   0.12251732   0.59903685   0.15599019   0.60353853   0.12249788   0.60353853   0.15617087                                         
0.59422111   0.12252048   0.59422111   0.15583498   0.60364322   0.12251727   0.60364322   0.15599022   0.60835427   0.12251331   0.60835427   0.15616209                                         
0.59840871   0.12251927   0.59840871   0.15583518   0.60824958   0.12251722   0.60824958   0.15599024   0.61317002   0.12252614   0.61317002   0.15615395                                         
0.60259631   0.12251797   0.60259631   0.15583538   0.61285595   0.12251716   0.61285595   0.15599026   0.61798576   0.12253632   0.61798576   0.15614647                                         
0.60678392   0.12251657   0.60678392   0.15583559   0.61746231   0.1225171    0.61746231   0.15599028   0.62280151   0.12254384   0.62280151   0.15613965                                         
0.61097152   0.12251508   0.61097152   0.15583581   0.62206868   0.12251704   0.62206868   0.15599029   0.62761725   0.12254872   0.62761725   0.15613348                                         
0.61515913   0.1225135    0.61515913   0.15583603   0.62667504   0.12251698   0.62667504   0.1559903    0.632433     0.12255095   0.632433     0.15612797                                         
0.61934673   0.12251183   0.61934673   0.15583626   0.63128141   0.12251692   0.63128141   0.15599032   0.63724874   0.12255053   0.63724874   0.15612312                                         
0.62353434   0.12251006   0.62353434   0.1558365    0.63588777   0.12251688   0.63588777   0.15599033   0.64206449   0.12254745   0.64206449   0.15611892                                         
0.62772194   0.12250821   0.62772194   0.15583674   0.64049414   0.12251685   0.64049414   0.15599034   0.64688023   0.12254183   0.64688023   0.15611538                                         
0.63190955   0.12250626   0.63190955   0.15583699   0.6451005    0.12251683   0.6451005    0.15599035   0.65169598   0.12253662   0.65169598   0.15611217                                         
0.63609715   0.12250421   0.63609715   0.15583725   0.64970687   0.12251683   0.64970687   0.15599037   0.65651173   0.12253317   0.65651173   0.15610918                                         
0.64028476   0.12250208   0.64028476   0.15583751   0.65431323   0.12251684   0.65431323   0.15599038   0.66132747   0.12253147   0.66132747   0.15610639                                         
0.64447236   0.12249985   0.64447236   0.15583778   0.6589196    0.12251686   0.6589196    0.1559904    0.66614322   0.12253154   0.66614322   0.15610382                                         
0.64865997   0.12249753   0.64865997   0.15583806   0.66352596   0.12251689   0.66352596   0.15599041   0.67095896   0.12253336   0.67095896   0.15610145                                         
0.65284757   0.12249512   0.65284757   0.15583834   0.66813233   0.12251694   0.66813233   0.15599043   0.67577471   0.12253694   0.67577471   0.15609929                                         
0.65703518   0.12249261   0.65703518   0.15583863   0.67273869   0.122517     0.67273869   0.15599045   0.68059045   0.12254227   0.68059045   0.15609734                                         
0.66122278   0.12249001   0.66122278   0.15583893   0.67734506   0.12251707   0.67734506   0.15599047   0.6854062    0.12254937   0.6854062    0.15609559                                         
0.66541039   0.12248732   0.66541039   0.15583923   0.68195142   0.12251716   0.68195142   0.15599048   0.69022194   0.1225574    0.69022194   0.15609407                                         
0.66959799   0.12248454   0.66959799   0.15583954   0.68655779   0.12251726   0.68655779   0.1559905    0.69503769   0.12256256   0.69503769   0.15609283                                         
0.67378559   0.12248167   0.67378559   0.15583986   0.69116415   0.12251737   0.69116415   0.15599052   0.69985343   0.12256436   0.69985343   0.15609188                                         
0.6779732    0.1224787    0.6779732    0.15584018   0.69577052   0.1225175    0.69577052   0.15599054   0.70466918   0.12256281   0.70466918   0.15609121                                         
0.6821608    0.12247564   0.6821608    0.15584051   0.70037688   0.12251763   0.70037688   0.15599056   0.70948492   0.12255789   0.70948492   0.15609084                                         
0.68634841   0.12247249   0.68634841   0.15584085   0.70498325   0.12251778   0.70498325   0.15599058   0.71430067   0.12254962   0.71430067   0.15609075                                         
0.69053601   0.12246924   0.69053601   0.1558412    0.70958961   0.12251794   0.70958961   0.15599061   0.71911642   0.12253799   0.71911642   0.15609095                                         
0.69472362   0.12246591   0.69472362   0.15584155   0.71419598   0.12251809   0.71419598   0.15599062   0.72393216   0.122523     0.72393216   0.15609144                                         
0.69891122   0.12246248   0.69891122   0.1558419    0.71880235   0.1225182    0.71880235   0.15599062   0.72874791   0.12250465   0.72874791   0.15609222                                         
0.70309883   0.12245896   0.70309883   0.15584227   0.72340871   0.12251828   0.72340871   0.15599061   0.73356365   0.12248647   0.73356365   0.15609287                                         
0.70728643   0.12245534   0.70728643   0.15584264   0.72801508   0.12251833   0.72801508   0.15599059   0.7383794    0.12247336   0.7383794    0.15609281                                         
0.71147404   0.12245164   0.71147404   0.15584301   0.73262144   0.12251835   0.73262144   0.15599056   0.74319514   0.12246535   0.74319514   0.15609205                                         
0.71566164   0.12244784   0.71566164   0.1558434    0.73722781   0.12251834   0.73722781   0.15599051   0.74801089   0.12246244   0.74801089   0.15609057                                         
0.71984925   0.12244395   0.71984925   0.15584379   0.74183417   0.1225183    0.74183417   0.15599045   0.75282663   0.12246463   0.75282663   0.15608838                                         
0.72403685   0.12243996   0.72403685   0.15584419   0.74644054   0.12251823   0.74644054   0.15599039   0.75764238   0.12247192   0.75764238   0.15608548                                         
0.72822446   0.12243589   0.72822446   0.15584459   0.7510469    0.12251812   0.7510469    0.15599031   0.76245812   0.12248431   0.76245812   0.15608187                                         
0.73241206   0.12243172   0.73241206   0.155845     0.75565327   0.12251799   0.75565327   0.15599021   0.76727387   0.1225018    0.76727387   0.15607755                                         
0.73659966   0.12242746   0.73659966   0.15584542   0.76025963   0.12251783   0.76025963   0.15599011   0.77208961   0.122524     0.77208961   0.15607257                                         
0.74078727   0.1224231    0.74078727   0.15584584   0.764866     0.12251763   0.764866     0.15599      0.77690536   0.12254305   0.77690536   0.15606799                                         
0.74497487   0.12241866   0.74497487   0.15584627   0.76947236   0.12251741   0.76947236   0.15598987   0.78172111   0.12255584   0.78172111   0.15606422                                         
0.74916248   0.12241412   0.74916248   0.15584671   0.77407873   0.12251715   0.77407873   0.15598973   0.78653685   0.12256237   0.78653685   0.15606126                                         
0.75338375   0.12240965   0.75338375   0.15584715   0.77868509   0.12251687   0.77868509   0.15598958   0.7913526    0.12256265   0.7913526    0.15605911                                         
0.75770814   0.12240556   0.75770814   0.15584758   0.78329146   0.12251655   0.78329146   0.15598942   0.79616834   0.12255667   0.79616834   0.15605778                                         
0.76213774   0.12240188   0.76213774   0.155848     0.78789782   0.12251621   0.78789782   0.15598925   0.80098409   0.12254443   0.80098409   0.15605726                                         
0.76667256   0.1223986    0.76667256   0.15584841   0.79250419   0.12251583   0.79250419   0.15598907   0.80579983   0.12252594   0.80579983   0.15605755                                         
0.77131259   0.12239573   0.77131259   0.15584881   0.79711055   0.1225155    0.79711055   0.15598893   0.81061558   0.12250119   0.81061558   0.15605865                                         
0.77605784   0.12239325   0.77605784   0.1558492    0.80171692   0.12251525   0.80171692   0.15598885   0.81543132   0.12247255   0.81543132   0.15606028                                         
0.78090831   0.12239117   0.78090831   0.15584958   0.80632328   0.12251507   0.80632328   0.15598885   0.82024707   0.12244949   0.82024707   0.15606131                                         
0.78586399   0.12238949   0.78586399   0.15584995   0.81092965   0.12251498   0.81092965   0.15598891   0.82506281   0.12243298   0.82506281   0.15606163                                         
0.79092489   0.12238822   0.79092489   0.15585031   0.81553601   0.12251497   0.81553601   0.15598905   0.82987856   0.12242303   0.82987856   0.15606123                                         
0.79609101   0.12238735   0.79609101   0.15585066   0.82014238   0.12251504   0.82014238   0.15598925   0.8346943    0.12241963   0.8346943    0.15606011                                         
0.80136234   0.12238687   0.80136234   0.155851     0.82474874   0.12251519   0.82474874   0.15598952   0.83951005   0.12242278   0.83951005   0.15605828                                         
0.80673889   0.1223868    0.80673889   0.15585133   0.82935511   0.12251541   0.82935511   0.15598985   0.8443258    0.12243249   0.8443258    0.15605573                                         
0.81222065   0.12238713   0.81222065   0.15585165   0.83396147   0.12251572   0.83396147   0.15599026   0.84914154   0.12244875   0.84914154   0.15605247                                         
0.81780763   0.12238786   0.81780763   0.15585196   0.83856784   0.12251611   0.83856784   0.15599073   0.85395729   0.12247156   0.85395729   0.15604849                                         
0.82349983   0.12238899   0.82349983   0.15585227   0.8431742    0.12251658   0.8431742    0.15599128   0.85877303   0.12249678   0.85877303   0.15604464                                         
0.82929724   0.12239053   0.82929724   0.15585256   0.84778057   0.12251713   0.84778057   0.15599189   0.86358878   0.12251948   0.86358878   0.15604191                                         
0.83519987   0.12239246   0.83519987   0.15585284   0.85238693   0.12251775   0.85238693   0.15599257   0.86840452   0.12253967   0.86840452   0.1560403                                          
0.84120771   0.12239479   0.84120771   0.15585311   0.8569933    0.12251846   0.8569933    0.15599332   0.87322027   0.12255733   0.87322027   0.15603982                                         
0.84732077   0.12239753   0.84732077   0.15585337   0.86159966   0.12251925   0.86159966   0.15599413   0.87803601   0.12257248   0.87803601   0.15604046                                         
0.85353905   0.12240066   0.85353905   0.15585363   0.86620603   0.12252012   0.86620603   0.15599502   0.88285176   0.12258511   0.88285176   0.15604223                                         
0.85986255   0.1224042    0.85986255   0.15585387   0.8708124    0.12252107   0.8708124    0.15599597   0.8876675    0.12259522   0.8876675    0.15604512                                         
0.86629126   0.12240814   0.86629126   0.1558541    0.87541981   0.1225221    0.87541981   0.15599699   0.89248325   0.12260281   0.89248325   0.15604914                                         
0.87282518   0.12241248   0.87282518   0.15585432   0.88017664   0.12252306   0.88017664   0.15599796   0.89729899   0.12260727   0.89729899   0.15605408                                         
0.87946432   0.12241722   0.87946432   0.15585454   0.88518808   0.12252387   0.88518808   0.15599877   0.90211474   0.12259938   0.90211474   0.15605682                                         
0.88620868   0.12242236   0.88620868   0.15585474   0.89045416   0.12252451   0.89045416   0.15599944   0.90693049   0.12257597   0.90693049   0.15605628                                         
0.89305826   0.1224279    0.89305826   0.15585493   0.89597485   0.12252499   0.89597485   0.15599995   0.91174623   0.12253705   0.91174623   0.15605248                                         
0.90001305   0.12243385   0.90001305   0.15585511   0.90175017   0.12252531   0.90175017   0.15600032   0.91656198   0.12248263   0.91656198   0.15604541                                         
0.90707305   0.12244019   0.90707305   0.15585529   0.90778011   0.12252547   0.90778011   0.15600054   0.92137772   0.1224127    0.92137772   0.15603508                                         
0.91423828   0.12244694   0.91423828   0.15585545   0.91406467   0.12252547   0.91406467   0.15600061   0.92619347   0.12232725   0.92619347   0.15602148                                         
0.92150872   0.12245408   0.92150872   0.15585561   0.92060386   0.12252531   0.92060386   0.15600054   0.93100921   0.1222263    0.93100921   0.15600461                                         
0.92888437   0.12246163   0.92888437   0.15585575   0.92739767   0.12252498   0.92739767   0.15600031   0.93582496   0.12210984   0.93582496   0.15598447                                         
0.93636524   0.12246958   0.93636524   0.15585588   0.9344461    0.1225245    0.9344461    0.15599994   0.94075907   0.12199599   0.94075907   0.15596457                                         
0.94395133   0.12247793   0.94395133   0.15585601   0.94174916   0.12252385   0.94174916   0.15599942   0.94621611   0.12194665   0.94621611   0.15595691                                         
0.95164264   0.12248668   0.95164264   0.15585612   0.94930684   0.12252304   0.94930684   0.15599874   0.95222974   0.12196698   0.95222974   0.15596248                                         
0.95943916   0.12249583   0.95943916   0.15585623   0.95711914   0.12252207   0.95711914   0.15599792   0.95879997   0.12205698   0.95879997   0.15598129                                         
0.96734089   0.12250538   0.96734089   0.15585632   0.96518606   0.12252094   0.96518606   0.15599696   0.96592679   0.12221665   0.96592679   0.15601333                                         
0.97534784   0.12251533   0.97534784   0.1558564    0.97350761   0.12251965   0.97350761   0.15599584   0.9736102    0.12244598   0.9736102    0.1560586                                          
0.98346001   0.12252569   0.98346001   0.15585648   0.98208379   0.12251819   0.98208379   0.15599458   0.98185021   0.12274499   0.98185021   0.1561171                                          
0.9916774    0.12253644   0.9916774    0.15585654   0.99091458   0.12251658   0.99091458   0.15599316   0.99064681   0.12311366   0.99064681   0.15618883                                         
1.           0.1225476    1.           0.1558566    1.           0.1225148    1.           0.1559916    1.           0.123552     1.           0.1562738                                          












==> data/steady/steady2D.dat <==
t  fx       fy
0  0.1225   0.15588
1  0.1225   0.15588



==> data/steady/steady2Daoa-delfi.dat <==
Aoa	Cl
1	0.05448
2	0.10748
3	0.15752
4	0.203
5	0.2426


==> data/steady/steady2Daoa-khalid.dat <==
aoa					Cl
2.005044136191675   0.10265486725663742
4.010088272383353   0.19557522123893833

==> data/steady/steady2Daoa-kurtulus.dat <==
aoa 	            Cl		
0.990037359900372	0.054522924411401
1.99875466998755	0.107806691449813
3.00747198007472	0.159851301115243
3.99750933997509	0.204460966542752	
5.00622665006227	0.245353159851301


==> data/steady/steady2Daoa-liu.dat <==
aoa 				  cl
0.9917091114883966    0.05471124620060763
1.9958573853989802    0.10828267477203624
2.9937860780984713    0.1572948328267476
3.997934352009053     0.20402735562310004
4.993972835314089     0.24164133738601823

==> data/steady/steady2Daoa-xfoil.dat <==
aoa	 Xfoil
1    0.0540
2    0.1064
3    0.1563
4    0.2027
5    0.2447


==> data/steady/steadySTaoa-delfi.dat <==
Aoa	Cl
1	0.0546372
2	0.1078412
3	0.1581158
4	0.203874
5	0.24367




